Detecting Adversarial Examples - A Lesson from Multimedia Forensics

Adversarial classification is the task of performing robust classification in the presence of a strategic attacker. Originating from information hiding and multimedia forensics, adversarial classification recently received a lot of attention in a broader security context. In the domain of machine learning-based image classification, adversarial classification can be interpreted as detecting so-called adversarial examples, which are slightly altered versions of benign images. They are specifically crafted to be misclassified with a very high probability by the classifier under attack. Neural networks, which dominate among modern image classifiers, have been shown to be especially vulnerable to these adversarial examples. However, detecting subtle changes in digital images has always been the goal of multimedia forensics and steganalysis. In this paper, we highlight the parallels between these two fields and secure machine learning. Furthermore, we adapt a linear filter, similar to early steganalysis methods, to detect adversarial examples that are generated with the projected gradient descent (PGD) method, the state-of-the-art algorithm for this task. We test our method on the MNIST database and show for several parameter combinations of PGD that our method can reliably detect adversarial examples. Additionally, the combination of adversarial re-training and our detection method effectively reduces the attack surface of attacks against neural networks. Thus, we conclude that adversarial examples for image classification possibly do not withstand detection methods from steganalysis, and future work should explore the effectiveness of known techniques from multimedia forensics in other adversarial settings.

==> accuracies.dat <==
%#epsilon	natural	backup	robust	secret
0.00    0.9917  0.9917  0.984   0.9853
0.01	0.9845	0.052	0.983	0.9843
0.02	0.9696	0.0111	0.9818	0.9836
0.03	0.9429	0.0022	0.981	0.9821
0.04	0.8962	0.0001	0.9795	0.9812
0.05	0.8136	0.0	0.9791	0.9792
0.06	0.6883	0.0	0.9777	0.9781
0.07	0.532	0.0	0.9764	0.9762
0.08	0.3634	0.0	0.9753	0.9751
0.09	0.2203	0.0	0.9742	0.9742
0.1	0.1184	0.0	0.973	0.9727
0.11	0.0568	0.0	0.9708	0.9712
0.12	0.0246	0.0	0.9695	0.9705
0.13	0.0088	0.0	0.9678	0.9685
0.14	0.0036	0.0	0.9658	0.9675
0.15	0.0015	0.0	0.964	0.9652
0.16	0.0007	0.0	0.9624	0.9635
0.17	0.0004	0.0	0.9601	0.9631
0.18	0.0001	0.0	0.9589	0.9619
0.19	0.0	0.0	0.9574	0.9606
0.2	0.0001	0.0	0.9529	0.9582
0.21	0.0001	0.0	0.9533	0.9572
0.22	0.0	0.0	0.9492	0.9563
0.23	0.0	0.0	0.9498	0.9546
0.24	0.0	0.0	0.9476	0.954
0.25	0.0	0.0	0.9463	0.9516
0.26	0.0	0.0	0.947	0.949
0.27	0.0	0.0	0.9432	0.9503
0.28	0.0	0.0	0.9419	0.9481
0.29	0.0	0.0	0.9389	0.9459
0.3	0.0	0.0	0.9377	0.9431
0.31	0.0	0.0	0.9152	0.9321
0.32	0.0	0.0	0.8703	0.907
0.33	0.0	0.0	0.7924	0.8621
0.34	0.0	0.0	0.677	0.7836
0.35	0.0	0.0	0.5303	0.6787
0.36	0.0	0.0	0.3967	0.5631
0.37	0.0	0.0	0.289	0.4255
0.38	0.0	0.0	0.2068	0.3094
0.39	0.0	0.0	0.1363	0.2212
0.4	0.0	0.0	0.092	0.152
0.41	0.0	0.0	0.0609	0.1008
0.42	0.0	0.0	0.0392	0.0626
0.43	0.0	0.0	0.0229	0.0405
0.44	0.0	0.0	0.0138	0.0236
0.45	0.0	0.0	0.0088	0.0154
0.46	0.0	0.0	0.0042	0.0079
0.47	0.0	0.0	0.003	0.0047
0.48	0.0	0.0	0.001	0.0024
0.49	0.0	0.0	0.0007	0.0014
0.5	0.0	0.0	0.0001	0.0007


==> eval.dat <==
%the 'either-rate' (combined coverage of the model and our classifier) per model and epsilon
%epsilon	natural	adv_trained	secret
0.01	 9845	 9830	 9843
0.02	 9696	 9818	 9836
0.03	 9429	 9810	 9821
0.04	 8962	 9795	 9812
0.05	 8138	 9791	 9792
0.06	 6926	 9777	 9781
0.07	 5572	 9764	 9762
0.08	 4963	 9753	 9751
0.09	 4970	 9742	 9742
0.1	 6477	 9731	 9727
0.11	 7952	 9713	 9712
0.12	 8548	 9708	 9705
0.13	 9329	 9701	 9689
0.14	 9559	 9702	 9677
0.15	 9839	 9718	 9661
0.16	 9910	 9721	 9655
0.17	 9980	 9748	 9659
0.18	 9987	 9781	 9667
0.19	 9995	 9799	 9669
0.2	 9998	 9814	 9669
0.21	 9999	 9837	 9692
0.22	10000	 9859	 9718
0.23	10000	 9883	 9725
0.24	10000	 9889	 9743
0.25	10000	 9905	 9770
0.26	10000	 9932	 9782
0.27	10000	 9933	 9825
0.28	10000	 9946	 9870
0.29	10000	 9951	 9883
0.3	10000	 9962	 9898
0.31	10000	 9975	 9983
0.32	10000	 9972	 9989
0.33	10000	 9973	 9989
0.34	10000	 9961	 9991
0.35	10000	 9966	 9988
0.36	10000	 9985	 9996
0.37	10000	 9988	 9996
0.38	10000	 9991	 9997
0.39	10000	 9991	10000
0.4	10000	 9996	10000
0.41	10000	 9997	10000
0.42	10000	 9999	10000
0.43	10000	10000	10000
0.44	10000	10000	10000
0.45	10000	 9999	10000
0.46	10000	10000	10000
0.47	10000	10000	10000
0.48	10000	10000	10000
0.49	10000	10000	10000
0.5	10000	10000	10000


==> tpr_columns.dat <==
%the TPR of the different models for all epsilons
%epsilon	natural	adv_trained	secret
0.01	 	0.0	 	0.0	 	0.0  
0.02	 	0.0	 	0.0	 	0.0  
0.03	 	0.0	 	0.0	 	0.0  
0.04	 	0.0	 	0.0	 	0.0  
0.05	 	0.0002	 	0.0	 	0.0  
0.06	 	0.0043	 	0.0	 	0.0  
0.07	 	0.0252	 	0.0	 	0.0  
0.08	 	0.1329	 	0.0	 	0.0  
0.09	 	0.2767	 	0.0	 	0.0  
0.1	 	0.5293	 	0.0001	 	0.0  
0.11	 	0.7384	 	0.0005	 	0.0  
0.12	 	0.8302	 	0.0013	 	0.0  
0.13	 	0.9241	 	0.0023	 	0.0004  
0.14	 	0.9523	 	0.0044	 	0.0002  
0.15	 	0.9824	 	0.0078	 	0.0009  
0.16	 	0.9903	 	0.0097	 	0.002  
0.17	 	0.9976	 	0.0147	 	0.0028  
0.18	 	0.9986	 	0.0192	 	0.0048  
0.19	 	0.9995	 	0.0225	 	0.0063  
0.2	 	0.9997	 	0.0285	 	0.0087  
0.21	 	0.9998	 	0.0304	 	0.012  
0.22	 	1.0	 	0.0367	 	0.0155  
0.23	 	1.0	 	0.0385	 	0.0179  
0.24	 	1.0	 	0.0413	 	0.0203  
0.25	 	1.0	 	0.0442	 	0.0254  
0.26	 	1.0	 	0.0462	 	0.0292  
0.27	 	1.0	 	0.0501	 	0.0322  
0.28	 	1.0	 	0.0527	 	0.0389  
0.29	 	1.0	 	0.0562	 	0.0424  
0.3	 	1.0	 	0.0585	 	0.0467  
0.31	 	1.0	 	0.0823	 	0.0662  
0.32	 	1.0	 	0.1269	 	0.0919  
0.33	 	1.0	 	0.2049	 	0.1368  
0.34	 	1.0	 	0.3191	 	0.2155  
0.35	 	1.0	 	0.4663	 	0.3201  
0.36	 	1.0	 	0.6018	 	0.4365  
0.37	 	1.0	 	0.7098	 	0.5741  
0.38	 	1.0	 	0.7923	 	0.6903  
0.39	 	1.0	 	0.8628	 	0.7788  
0.4	 	1.0	 	0.9076	 	0.848  
0.41	 	1.0	 	0.9388	 	0.8992  
0.42	 	1.0	 	0.9607	 	0.9374  
0.43	 	1.0	 	0.9771	 	0.9595  
0.44	 	1.0	 	0.9862	 	0.9764  
0.45	 	1.0	 	0.9911	 	0.9846  
0.46	 	1.0	 	0.9958	 	0.9921  
0.47	 	1.0	 	0.997	 	0.9953  
0.48	 	1.0	 	0.999	 	0.9976  
0.49	 	1.0	 	0.9993	 	0.9986  
0.5	 	1.0	 	0.9999	 	0.9993  

